Anderson Critical Metal Phase in Trivial States Protected by Average Magnetic Crystalline Symmetry

Transitions between distinct obstructed atomic insulators (OAIs) protected by crystalline symmetries, where electrons form molecular orbitals centering away from the atom positions, must go through an intermediate metallic phase. In this work, we find that the intermediate metals will become a scale-invariant critical metal phase (CMP) under certain types of quenched disorder that respect the magnetic crystalline symmetries on average. We explicitly construct models respecting average $C_{2z}T$, $m$, and $C_{4z}T$ and show their scale-invariance under chemical potential disorder by the finite-size scaling method. Conventional theories, such as weak anti-localization and topological phase transition, cannot explain the underlying mechanism. A quantitative mapping between lattice and network models shows that the CMP can be understood through a semi-classical percolation problem. Ultimately, we systematically classify all the OAI transitions protected by (magnetic) groups $Pm$, $P2'$, $P4'$, and $P6'$ with and without spin-orbit coupling, most of which can support CMP.

==> name.txt <==
@article{song_twisted_2020,
	title = {Twisted bulk-boundary correspondence of fragile topology},
	volume = {367},
	copyright = {Copyright © 2020 The Authors, some rights reserved; exclusive licensee American Association for the Advancement of Science. No claim to original U.S. Government Works. http://www.sciencemag.org/about/science-licenses-journal-article-reuseThis is an article distributed under the terms of the Science Journals Default License.},
	issn = {0036-8075, 1095-9203},
	url = {https://science.sciencemag.org/content/367/6479/794},
	doi = {10.1126/science.aaz7650},
	number = {6479},
	urldate = {2020-02-14},
	journal = {Science},
	author = {Song, Zhi-Da and Elcoro, Luis and Bernevig, B. Andrei},
	month = feb,
	year = {2020},
	keywords = {\#nosource, Condensed Matter - Materials Science, Condensed Matter - Mesoscale and Nanoscale Physics, PHYSICS},
	pages = {794--797}
}
